Geometry-Oblivious FMM for Compressing Dense SPD Matrices

We present GOFMM (geometry-oblivious FMM), a novel method that creates a hierarchical low-rank approximation, "compression," of an arbitrary dense symmetric positive definite (SPD) matrix. For many applications, GOFMM enables an approximate matrix-vector multiplication in $N \log N$ or even $N$ time, where $N$ is the matrix size. Compression requires $N \log N$ storage and work. In general, our scheme belongs to the family of hierarchical matrix approximation methods. In particular, it generalizes the fast multipole method (FMM) to a purely algebraic setting by only requiring the ability to sample matrix entries. Neither geometric information (i.e., point coordinates) nor knowledge of how the matrix entries have been generated is required, thus the term "geometry-oblivious." Also, we introduce a shared-memory parallel scheme for hierarchical matrix computations that reduces synchronization barriers. We present results on the Intel Knights Landing and Haswell architectures, and on the NVIDIA Pascal architecture for a variety of matrices.

==> experiments.txt <==


DATASETS

lando:/workspace/biros/sc17/data_to_use_graphs
K01N15838.bin, K02N15575.bin, K03N65536.bin, K04N89400.bin

lando:/workspace/biros/sc17/data_to_use_36K   
  K02-K16    N=36,864

lando:/workspace/biros/sc17/data_to_use_65K
  K02-K16    N=65,536

compute-0-10:/state/partition1/scratch/biros/sc17
  K02, K03, K11, K12   N=147,456

compute-0-13:/state/partition1/scratch/biros/sc17
  K17N262144.bin /  X3DN262144.points.bin
 *still computing K18  (doesn't seem like it's gonna finish  in time for the paper. 

leia:/workspace/biros/sc17/data_to_use_3d  -- use K17
  N=36,864    K17, K18, and points
  N=110,592   K17, K18, and points
Still computing K18, it won't finish in time.



             

TODO / Issues
- Need to find graphs that are not low-rank in single precision or switch to double precisions
- K03 seems to be abnormally low-rank.


MATRICES:



EXPERIMENTS

In all experiments we should include matrices that don't have points. 
N: number of points
m: matrices

.  Fix m matrices and N 
Compare evaluation with SGEMM.
(CHENHAN)


2. Fix N, tolerance:   -- MUST HAVE -- 
Show performance for ALL matrices and for one tolerance and one distance (angles?)
(Done CHENHAN)


3. Fix m matrices and N:  -- MUST HAVE --
Show performance for different distances
K02,K04,K06,K07,K12,K15

4. Fix m matrices and N:  -- done combined with other
Show performance for different tolerances

5. Fix m matrices and distance  -- MUST HAVE
   Show performance for different N
K02, K04, K07, K17, one graph, 
(CHENHAN only for K02, K07)  OKAY

6. Fix m matrices and N:   -- MUST HAVE -- 
K02, K04, K07, K17, one graph, 
show performance between our best scheme
and holdr/strumpack.  For graphs with points we 
should be using the coordinates. 

7. Fix m=2 Kernel matrices and tolerance  and compare with ASKIT
for different N. 
K04, K06
tol 1e-3, 1e-6

8. Fix m=2 matrices (one easy one hard).   -- MUST HAVE -- (current Figure 2)
Do strong scaling on x86 and KNL;  In caption should report evaluation time on Pascal. 
(Done CHENHAN)


9. Fix m=5  matrices,  -- MUST HAVE -- 
Compare KNL, x86, and Pascal
(CHENHAN)


10. Fix 5 matrices   -- MUST HAVE -- 
Compare HSS with FMM
K02, K04, K07, K17, one graph
(CHENHAN)


Some results are single precision and some are 
double precision; make sure we make distinction clear
Why do we need double precision


Comments: 
MNIST, HIGGS, COVTYPE, ALOI: need to be given a K-ID and included in the accuracy. 
Why ALOI appears only in the scalability and nowhere else
(Not using ALOI, CHENHAN)


